Exact minimum Birkhoff decompositions of doubly stochastic matrices with finite precision

The minimum Birkhoff decomposition problem asks for a representation of a doubly stochastic matrix as a convex combination of as few permutation matrices as possible. This NP-hard problem arises in the scheduling of switches in data centers and satellite systems, in random assignments in economics and in the statistics of rankings. We consider doubly stochastic matrices whose entries are given with a fixed number of decimal digits and look for exact decompositions whose weights have the same precision. We propose a parallel method with three parts. For matrices built from few permutation matrices, the first part reads the weights from the frequencies of the entries and places them on the matrix positions by a rule that, given the correct weights, never fixes a position wrongly. The second part computes lower bounds from pairs of rows or columns, which remain valid for real weights, and from certificates of a satisfiability solver. For matrices built from many permutation matrices, the third part runs a beam search over steps that each make at least one entry zero. On 375 test instances with up to 100 rows, the method proves optimality for 208 instances, and 197 of these proofs also hold for real weights. Of the 190 instances built from few permutation matrices, 187 are solved to proven optimality, 180 of them within one second. Compared with the best exact decompositions known before, the new decompositions are shorter for 278 instances and never longer.

==> fig_bounds_open.csv <==
x kn ln k l
242.5 1.0000 0.9900 100 99
244.5 1.0000 0.9900 100 99
245.5 1.0000 0.9900 100 99
285.5 2.8000 2.6000 14 13
286.5 2.8000 2.6000 14 13
287.5 2.6000 2.4000 13 12
288.5 2.8000 2.6000 14 13
289.5 2.8000 2.4000 14 12
290.5 2.8000 2.6000 14 13
291.5 2.8000 2.6000 14 13
292.5 2.8000 2.6000 14 13
293.5 2.8000 2.6000 14 13
297.5 3.1667 2.3333 19 14
298.5 3.1667 2.3333 19 14
299.5 3.1667 2.1667 19 13
300.5 3.1667 2.3333 19 14
301.5 3.1667 2.1667 19 13
302.5 3.1667 2.3333 19 14
303.5 3.1667 2.1667 19 13
304.5 3.3333 2.3333 20 14
305.5 3.3333 2.5000 20 15
306.5 3.1667 2.1667 19 13
310.5 3.5714 2.2857 25 16
311.5 3.5714 2.1429 25 15
312.5 3.5714 2.1429 25 15
313.5 3.5714 2.1429 25 15
314.5 3.5714 2.1429 25 15
315.5 3.5714 2.1429 25 15
316.5 3.5714 2.0000 25 14
317.5 3.4286 2.1429 24 15
318.5 3.5714 2.1429 25 15
319.5 3.5714 2.1429 25 15
323.5 3.7500 2.0000 30 16
324.5 3.7500 1.8750 30 15
325.5 3.6250 2.0000 29 16
326.5 3.7500 1.8750 30 15
327.5 3.7500 2.0000 30 16
328.5 3.7500 1.8750 30 15
329.5 3.7500 2.0000 30 16
330.5 3.7500 1.8750 30 15
331.5 3.7500 1.8750 30 15
332.5 3.7500 2.0000 30 16
336.5 3.6667 1.8889 33 17
337.5 3.7778 1.7778 34 16
338.5 3.8889 1.7778 35 16
339.5 3.7778 1.7778 34 16
340.5 3.7778 1.8889 34 17
341.5 3.7778 1.8889 34 17
342.5 3.7778 1.7778 34 16
343.5 3.7778 1.7778 34 16
344.5 3.7778 1.7778 34 16
345.5 3.7778 1.7778 34 16
349.5 4.7000 1.8000 47 18
350.5 4.6000 1.8000 46 18
351.5 4.6000 1.8000 46 18
352.5 4.7000 1.8000 47 18
353.5 4.7000 1.8000 47 18
354.5 4.7000 1.8000 47 18
355.5 4.7000 1.8000 47 18
356.5 4.6000 1.8000 46 18
357.5 4.6000 1.8000 46 18
358.5 4.6000 1.8000 46 18
362.5 4.7273 1.8182 52 20
363.5 4.6364 1.8182 51 20
364.5 4.7273 1.8182 52 20
365.5 4.7273 1.8182 52 20
366.5 4.7273 1.8182 52 20
367.5 4.7273 1.8182 52 20
368.5 4.6364 1.8182 51 20
369.5 4.6364 1.8182 51 20
370.5 4.7273 1.8182 52 20
371.5 4.7273 1.8182 52 20
375.5 4.6667 1.7500 56 21
376.5 4.5833 1.7500 55 21
377.5 4.6667 1.7500 56 21
378.5 4.6667 1.7500 56 21
379.5 4.6667 1.8333 56 22
380.5 4.5833 1.7500 55 21
381.5 4.6667 1.8333 56 22
382.5 4.6667 1.8333 56 22
383.5 4.6667 1.7500 56 21
384.5 4.6667 1.7500 56 21
388.5 4.6154 1.7692 60 23
389.5 4.6923 1.7692 61 23
390.5 4.6923 1.7692 61 23
391.5 4.6923 1.7692 61 23
392.5 4.6923 1.7692 61 23
393.5 4.6154 1.7692 60 23
394.5 4.6923 1.7692 61 23
395.5 4.6923 1.7692 61 23
396.5 4.6923 1.7692 61 23
397.5 4.6923 1.7692 61 23
401.5 4.6429 1.7143 65 24
402.5 4.5714 1.7857 64 25
403.5 4.6429 1.7857 65 25
404.5 4.7143 1.7857 66 25
405.5 4.6429 1.7857 65 25
406.5 4.6429 1.7143 65 24
407.5 4.5714 1.7857 64 25
408.5 4.6429 1.7143 65 24
409.5 4.6429 1.7143 65 24
410.5 4.6429 1.7857 65 25
414.5 4.5333 1.7333 68 26
415.5 4.5333 1.7333 68 26
416.5 4.5333 1.7333 68 26
417.5 4.5333 1.7333 68 26
418.5 4.6000 1.7333 69 26
419.5 4.5333 1.7333 68 26
420.5 4.5333 1.7333 68 26
421.5 4.5333 1.7333 68 26
422.5 4.5333 1.7333 68 26
423.5 4.5333 1.7333 68 26
427.5 4.5625 1.7500 73 28
428.5 4.5625 1.7500 73 28
429.5 4.5625 1.7500 73 28
430.5 4.5625 1.6875 73 27
431.5 4.5625 1.7500 73 28
432.5 4.5625 1.7500 73 28
433.5 4.5000 1.6875 72 27
434.5 4.5000 1.7500 72 28
435.5 4.5625 1.6875 73 27
436.5 4.5000 1.7500 72 28
440.5 4.0833 1.6250 98 39
441.5 4.0833 1.6250 98 39
442.5 4.0833 1.6250 98 39
443.5 4.0833 1.6250 98 39
444.5 4.0833 1.6250 98 39
445.5 4.0833 1.6250 98 39
446.5 4.0833 1.6250 98 39
447.5 4.0833 1.6250 98 39
448.5 4.0833 1.6250 98 39
449.5 4.0833 1.6250 98 39
453.5 4.6875 1.6562 150 53
454.5 4.7188 1.6562 151 53
455.5 4.6562 1.6562 149 53
456.5 4.6875 1.6562 150 53
457.5 4.6875 1.6562 150 53
458.5 4.6562 1.6562 149 53
459.5 4.6875 1.6562 150 53
460.5 4.7188 1.6562 151 53
461.5 4.6875 1.6562 150 53
462.5 4.6875 1.6562 150 53
466.5 4.1667 1.5625 200 75
467.5 4.1458 1.5625 199 75
468.5 4.1458 1.5625 199 75
469.5 4.1667 1.5625 200 75
470.5 4.1667 1.5625 200 75
471.5 4.1458 1.5625 199 75
472.5 4.1458 1.5625 199 75
473.5 4.1667 1.5625 200 75
474.5 4.1458 1.5625 199 75
475.5 4.1667 1.5625 200 75
479.5 3.8125 1.5156 244 97
480.5 3.7812 1.5156 242 97
481.5 3.7969 1.5156 243 97
482.5 3.7969 1.5156 243 97
483.5 3.7969 1.5000 243 96
484.5 3.7969 1.5156 243 97
485.5 3.8125 1.5156 244 97
486.5 3.7969 1.5156 243 97
487.5 3.7812 1.5156 242 97
488.5 3.7969 1.5156 243 97
492.5 4.0400 1.5100 404 151
493.5 4.0600 1.5100 406 151
494.5 4.0400 1.5100 404 151
495.5 4.0400 1.5100 404 151
496.5 4.0300 1.5100 403 151


==> fig_bounds_proven.csv <==
x kn k
2.5 0.6667 2
3.5 1.0000 3
4.5 1.0000 3
5.5 1.0000 3
6.5 1.0000 3
7.5 1.0000 3
8.5 0.6667 2
9.5 1.0000 3
10.5 0.6667 2
11.5 1.0000 3
15.5 1.0000 4
16.5 1.0000 4
17.5 0.7500 3
18.5 0.7500 3
19.5 1.0000 4
20.5 1.0000 4
21.5 1.0000 4
22.5 1.0000 4
23.5 1.0000 4
24.5 1.0000 4
28.5 1.0000 5
29.5 1.0000 5
30.5 1.0000 5
31.5 1.0000 5
32.5 1.0000 5
33.5 1.0000 5
34.5 1.0000 5
35.5 1.0000 5
36.5 0.6000 3
37.5 1.0000 5
41.5 1.0000 6
42.5 1.0000 6
43.5 1.0000 6
44.5 1.0000 6
45.5 1.0000 6
46.5 1.0000 6
47.5 1.0000 6
48.5 1.0000 6
49.5 1.0000 6
50.5 1.0000 6
54.5 1.0000 7
55.5 1.0000 7
56.5 1.0000 7
57.5 1.0000 7
58.5 1.0000 7
59.5 1.0000 7
60.5 1.0000 7
61.5 1.0000 7
62.5 1.0000 7
63.5 1.0000 7
67.5 1.0000 8
68.5 1.0000 8
69.5 1.0000 8
70.5 1.0000 8
71.5 1.0000 8
72.5 1.0000 8
73.5 1.0000 8
74.5 1.0000 8
75.5 1.0000 8
76.5 1.0000 8
80.5 1.0000 9
81.5 1.0000 9
82.5 1.0000 9
83.5 1.0000 9
84.5 1.0000 9
85.5 1.0000 9
86.5 1.0000 9
87.5 1.0000 9
88.5 1.0000 9
89.5 1.0000 9
93.5 1.0000 10
94.5 1.0000 10
95.5 1.0000 10
96.5 1.0000 10
97.5 1.0000 10
98.5 1.0000 10
99.5 1.0000 10
100.5 1.0000 10
101.5 1.0000 10
102.5 1.0000 10
106.5 1.0000 11
107.5 1.0000 11
108.5 1.0000 11
109.5 1.0000 11
110.5 1.0000 11
111.5 1.0000 11
112.5 1.0000 11
113.5 1.0000 11
114.5 1.0000 11
115.5 1.0000 11
119.5 1.0000 12
120.5 1.0000 12
121.5 1.0000 12
122.5 1.0000 12
123.5 1.0000 12
124.5 1.0000 12
125.5 1.0000 12
126.5 1.0000 12
127.5 1.0000 12
128.5 1.0000 12
132.5 1.0000 13
133.5 1.0000 13
134.5 1.0000 13
135.5 1.0000 13
136.5 1.0000 13
137.5 1.0000 13
138.5 1.0000 13
139.5 1.0000 13
140.5 1.0000 13
141.5 1.0000 13
145.5 1.0000 14
146.5 1.0000 14
147.5 1.0000 14
148.5 1.0000 14
149.5 1.0000 14
150.5 1.0000 14
151.5 1.0000 14
152.5 1.0000 14
153.5 1.0000 14
154.5 1.0000 14
158.5 1.0000 15
159.5 1.0000 15
160.5 1.0000 15
161.5 1.0000 15
162.5 1.0000 15
163.5 1.0000 15
164.5 1.0000 15
165.5 1.0000 15
166.5 1.0000 15
167.5 1.0000 15
171.5 1.0000 16
172.5 1.0000 16
173.5 1.0000 16
174.5 1.0000 16
175.5 1.0000 16
176.5 1.0000 16
177.5 1.0000 16
178.5 1.0000 16
179.5 1.0000 16
180.5 1.0000 16
184.5 1.0000 24
185.5 1.0000 24
186.5 1.0000 24
187.5 1.0000 24
188.5 1.0000 24
189.5 1.0000 24
190.5 1.0000 24
191.5 1.0000 24
192.5 1.0000 24
193.5 1.0000 24
197.5 1.0000 32
198.5 1.0000 32
199.5 1.0000 32
200.5 1.0000 32
201.5 1.0000 32
202.5 1.0000 32
203.5 1.0000 32
204.5 1.0000 32
205.5 1.0000 32
206.5 1.0000 32
210.5 1.0000 48
211.5 1.0000 48
212.5 1.0000 48
213.5 1.0000 48
214.5 1.0000 48
215.5 1.0000 48
216.5 1.0000 48
217.5 1.0000 48
218.5 1.0000 48
219.5 1.0000 48
223.5 1.0000 64
224.5 1.0000 64
225.5 1.0000 64
226.5 1.0000 64
227.5 1.0000 64
228.5 1.0000 64
229.5 1.0000 64
230.5 1.0000 64
231.5 1.0000 64
232.5 1.0000 64
236.5 1.0000 100
237.5 1.0000 100
238.5 1.0000 100
239.5 1.0000 100
240.5 1.0000 100
241.5 1.0000 100
243.5 1.0000 100
258.5 1.6667 5
259.5 1.6667 5
260.5 1.6667 5
261.5 1.6667 5
262.5 1.3333 4
263.5 1.6667 5
264.5 1.3333 4
265.5 1.3333 4
266.5 1.3333 4
267.5 1.3333 4
271.5 2.2500 9
272.5 2.5000 10
273.5 2.0000 8
274.5 2.5000 10
275.5 2.5000 10
276.5 2.5000 10
277.5 2.5000 10
278.5 2.5000 10
279.5 2.5000 10
280.5 2.2500 9
284.5 2.8000 14


==> fig_freq.csv <==
rank count weight
1 10 1
2 10 1
3 8 1
4 8 1
5 7 1
6 7 1
7 6 1
8 6 1
9 6 1
10 5 1
11 5 1
12 5 1
13 5 1
14 5 1
15 4 1
16 4 1
17 3 0
18 2 0
19 2 0
20 2 0
21 2 0
22 2 0
23 2 0
24 1 0
25 1 0
26 1 0
27 1 0
28 1 0
29 1 0
30 1 0
31 1 0
32 1 0
33 1 0
34 1 0
35 1 0
36 1 0
37 1 0
38 1 0
39 1 0
40 1 0
41 1 0
42 1 0
43 1 0
44 1 0
45 1 0
46 1 0
47 1 0
48 1 0
49 1 0
50 1 0
51 1 0
52 1 0
53 1 0
54 1 0
55 1 0
56 1 0
57 1 0
58 1 0
59 1 0
60 1 0
61 1 0
62 1 0
63 1 0
64 1 0
65 1 0
66 1 0
67 1 0
68 1 0
69 1 0
70 1 0
71 1 0
72 1 0
73 1 0


==> fig_progress.csv <==
t n8 n16 n32 n64 n100
0.001 16.6667 6.8969 7.3091 7.4074 8.4158
0.00118168 13.3333 6.8969 7.3091 7.4074 8.4158
0.00139637 13.3333 6.8493 7.3091 7.4074 8.4158
0.00165006 13.3333 6.8493 7.3091 7.4074 8.4158
0.00194984 13.3333 6.8493 7.3091 7.4074 8.4158
0.00230409 13.3333 6.8493 7.3091 7.4074 8.4158
0.0027227 13.3333 6.8493 7.3091 7.4074 8.4158
0.00321736 11.6667 6.8493 7.3091 7.4074 8.4158
0.00380189 11.6667 6.8493 7.3091 7.4074 8.4158
0.00449262 10.0000 6.8493 7.3091 7.4074 8.4158
0.00530884 10.0000 6.8493 7.2848 7.4074 8.4158
0.00627336 10.0000 6.8493 6.3269 7.4074 8.4158
0.0074131 10.0000 6.8493 4.3333 7.4074 8.4158
0.00875992 10.0000 6.8493 4.0000 7.4074 8.4158
0.0103514 10.0000 6.2024 4.0000 7.4074 8.4158
0.0122321 10.0000 6.2024 4.0000 7.4074 8.4158
0.0144544 10.0000 5.5175 4.0000 7.4074 8.4158
0.0170805 10.0000 5.5175 4.0000 7.4074 8.4158
0.0201837 10.0000 5.5175 4.0000 7.4074 8.4158
0.0238506 10.0000 5.5175 4.0000 7.4074 8.4158
0.0281838 10.0000 5.5175 4.0000 7.4074 8.4158
0.0333043 10.0000 5.5175 3.6646 7.4074 8.4158
0.039355 10.0000 5.4795 3.6646 3.4972 8.4158
0.046505 10.0000 4.8231 3.6646 3.0873 8.4158
0.0549541 10.0000 4.1381 3.6646 2.8807 8.4158
0.0649382 10.0000 4.1096 3.6646 2.8807 8.4158
0.0767361 10.0000 4.1096 3.3445 2.8748 8.4158
0.0906776 8.3333 4.1096 3.3445 2.6749 8.4158
0.107152 8.3333 4.1096 3.3445 2.6749 8.4158
0.126619 8.3333 4.1096 3.3445 2.4691 8.4158
0.149624 8.3333 4.1096 3.3445 2.4691 8.4158
0.176807 6.6667 4.1096 3.3445 2.4691 1.4888
0.20893 6.6667 4.1096 3.3445 2.4691 1.4888
0.246888 6.6667 4.1096 3.3445 2.4691 1.4888
0.291743 6.6667 3.4247 3.3445 2.4691 1.4888
0.344747 6.6667 2.7397 3.3445 2.4691 1.4888
0.40738 6.6667 2.7397 3.3445 2.4691 1.4888
0.481393 6.6667 2.7397 3.3445 2.4691 1.4888
0.568853 6.6667 2.7397 3.3445 2.4691 1.4888
0.672202 6.6667 2.7397 3.3445 2.4691 1.4888
0.794328 6.6667 2.7397 3.3445 2.4691 1.4888
0.938642 6.6667 2.7397 3.3445 2.4691 1.4888
1.10917 6.6667 2.0643 3.3445 2.4691 1.4888
1.31069 5.0000 2.0643 3.3445 2.4691 1.4888
1.54882 3.3333 2.0643 3.3445 2.4691 1.4888
1.83021 3.3333 2.0643 3.3333 2.4691 1.4888
2.16272 3.3333 2.0643 2.6667 1.6529 1.4888
2.55564 3.3333 2.0643 2.0000 1.6461 1.4851
3.01995 3.3333 2.0643 1.6600 1.4395 1.4851
3.56862 3.3333 2.0643 1.3333 1.2371 1.2376
4.21697 3.3333 2.0643 1.3333 1.2346 0.9926
4.9831 3.3333 2.0643 1.3333 1.2346 0.9901
5.88844 3.3333 2.0643 1.3333 1.2346 0.9901
6.95825 3.3333 2.0643 1.3333 1.2346 0.9901
8.22243 3.3333 1.3699 1.3333 1.0288 0.9901
9.71628 3.3333 1.3699 1.3333 1.0288 0.9901
11.4815 3.3333 1.3699 1.3333 0.8230 0.7444
13.5675 3.3333 1.3699 1.3333 0.8230 0.7389
16.0325 3.3333 1.3699 0.6667 0.8230 0.2463
18.9452 3.3333 1.3699 0.6667 0.8230 0.0000
22.3872 3.3333 1.3699 0.6667 0.8230 0.0000
26.4545 3.3333 1.3699 0.6667 0.8230 0.0000
31.2608 0.0000 1.3699 0.6645 0.8214 0.0000
36.9403 0.0000 1.3699 0.6645 0.8197 0.0000
43.6516 0.0000 1.3699 0.6645 0.8197 0.0000
51.5822 0.0000 1.3699 0.6645 0.8197 0.0000
60.9537 0.0000 1.3699 0.6645 0.8197 0.0000
72.0278 0.0000 1.3699 0.6645 0.8197 0.0000
85.1138 0.0000 1.3699 0.6645 0.8197 0.0000
100.577 0.0000 1.3699 0.6645 0.8197 0.0000
118.85 0.0000 1.3699 0.6645 0.8197 0.0000
140.443 0.0000 1.3699 0.6645 0.6156 0.0000
165.959 0.0000 1.3699 0.6645 0.4107 0.0000
196.11 0.0000 1.3699 0.6645 0.0000 0.0000
231.739 0.0000 1.3699 0.3311 0.0000 0.0000
273.842 0.0000 1.3699 0.3311 0.0000 0.0000
323.594 0.0000 1.3699 0.0000 0.0000 0.0000
382.384 0.0000 0.0000 0.0000 0.0000 0.0000
451.856 0.0000 0.0000 0.0000 0.0000 0.0000
533.949 0.0000 0.0000 0.0000 0.0000 0.0000
630.957 0.0000 0.0000 0.0000 0.0000 0.0000


==> fig_tts_dense.csv <==
n tts
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
4 0.0002
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
5 0.4119
5 0.034
5 0.28
5 512.082
5 2.4122
5 1.8062
5 0.4459
5 221.33
5 0.0268
5 1.2234
6 40.387
6 3.6014
6 55.9069
6 11.3331
6 64.6296
6 241.925
6 6.9638
6 3.4804
6 3.93
6 18.5766
7 76.1726
7 209.475
7 330.798
7 127.012
7 71.0301
7 237.824
7 58.361
7 115.832
7 124.394
7 271.442
8 48.0536
8 13.872
8 266.217
8 85.9026
8 19.4978
8 10.2905
8 16.8815
8 243.887
8 112.378
8 109.692
9 492.893
9 303.162
9 0.5203
9 306.834
9 114.961
9 223.068
9 463.056
9 17.4097
9 223.926
9 298.549
10 260.022
10 286.912
10 394.608
10 89.1015
10 258.415
10 33.9245
10 258.58
10 222.959
10 115.037
10 220.954
11 184.92
11 362.532
11 284.816
11 276.809
11 271.276
11 210.277
11 147.581
11 356.648
11 110.798
11 29.2647
12 149.11
12 446.205
12 256.066
12 489.773
12 292.103
12 445.574
12 171.148
12 234.705
12 398.835
12 229.106
13 328.842
13 191.334
13 108.827
13 330.513
13 166.779
13 288.649
13 97.6231
13 139.859
13 248.545
13 208.097
14 146.87
14 103.001
14 188.982
14 216.124
14 200.855
14 407.172
14 304.17
14 185.062
14 256.879
14 469.193
15 428.43
15 120.995
15 324.211
15 393.843
15 52.8092
15 420.711
15 210.441
15 332.916
15 189.165
15 240.626
16 30.2956
16 39.3408
16 72.9809
16 94.1751
16 150.77
16 146.741
16 77.4409
16 135.274
16 22.8996
16 143.661
24 204.099
24 302.482
24 25.659
24 123.992
24 35.4858
24 110.62
24 82.8996
24 62.5985
24 21.139
24 43.9754
32 268.946
32 98.5185
32 222.223
32 59.4424
32 67.9158
32 148.521
32 211.461
32 76.2995
32 70.1947
32 182.308
48 50.1224
48 307.216
48 239.913
48 224.271
48 158.18
48 93.3895
48 179.573
48 73.6344
48 80.2621
48 84.8416
64 125.856
64 74.3036
64 380.737
64 222.717
64 79.3272
64 240.9
64 62.8018
64 18.8346
64 143.71
64 218.355
100 105.388
100 92.9716
100 156.232
100 141.992
100 263.3


==> fig_tts_median_dense.csv <==
n tts
3 0.0001
4 0.0001
5 0.83465
6 14.9549
7 125.703
8 66.9781
9 261.238
10 240.687
11 240.776
12 274.084
13 199.716
14 208.49
15 282.418
16 85.808
24 72.7491
32 123.52
48 125.785
64 134.783
100 141.992


==> fig_tts_median_sparse.csv <==
n tts
3 0.0001
4 0.0001
5 0.0001
6 0.0001
7 0.0001
8 0.0001
9 0.0001
10 0.0001
11 0.0001
12 0.0001
13 0.0001
14 0.0001
15 0.0001
16 0.00015
24 0.00105
32 0.002
48 0.00455
64 0.0106
100 0.0556


==> fig_tts_sparse.csv <==
n tts
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
3 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
4 0.0001
5 0.0001
5 0.0001
5 0.0001
5 0.0001
5 0.0001
5 0.0001
5 0.0001
5 0.0001
5 0.0001
5 0.0001
6 0.0001
6 0.0001
6 0.0001
6 0.0001
6 0.0001
6 0.0001
6 0.0001
6 0.0001
6 0.0001
6 0.0001
7 0.0001
7 0.0001
7 0.0001
7 0.0001
7 0.0001
7 0.0006
7 0.0003
7 0.0001
7 0.0001
7 0.0033
8 0.0001
8 0.0001
8 0.0001
8 0.0001
8 0.0001
8 0.0001
8 0.0001
8 0.0001
8 0.0001
8 0.0001
9 0.0001
9 0.0001
9 0.0001
9 0.0001
9 0.0001
9 0.0001
9 0.005
9 0.0001
9 0.0001
9 0.0001
10 0.0001
10 0.0001
10 0.0001
10 0.0001
10 0.0001
10 0.0001
10 0.0001
10 0.0002
10 0.0001
10 0.0001
11 0.0002
11 0.0001
11 0.0001
11 0.0001
11 0.0001
11 0.0001
11 0.0001
11 0.0001
11 0.0001
11 0.0001
12 0.0001
12 0.0001
12 0.0001
12 0.0001
12 0.0001
12 0.0001
12 0.0001
12 0.0003
12 0.0049
12 0.0001
13 0.0001
13 0.0002
13 0.0003
13 0.0002
13 0.0001
13 0.0002
13 0.0001
13 0.0001
13 0.0001
13 0.0001
14 0.0001
14 0.0001
14 0.0002
14 0.0001
14 0.0001
14 0.0001
14 0.0001
14 0.0001
14 0.0005
14 0.0009
15 0.0001
15 0.0003
15 0.0001
15 0.0001
15 0.0001
15 0.0001
15 0.0001
15 0.0001
15 0.0003
15 0.0001
16 0.0001
16 0.0004
16 0.0001
16 0.0003
16 0.0001
16 0.0001
16 0.0001
16 0.0004
16 0.0003
16 0.0003
24 0.0009
24 0.0001
24 0.0012
24 0.0014
24 0.0001
24 0.0018
24 0.0001
24 0.0005
24 0.0014
24 0.0014
32 0.0017
32 0.0043
32 0.0015
32 0.0033
32 0.0034
32 0.0012
32 0.0023
32 0.0013
32 0.0028
32 0.0016
48 0.0046
48 0.0039
48 0.0119
48 0.0037
48 0.0162
48 0.0045
48 0.0157
48 0.0037
48 0.0041
48 0.0046
64 0.052
64 0.0109
64 0.0105
64 0.0115
64 0.0108
64 0.0107
64 0.0101
64 0.0102
64 0.01
64 0.0099
100 0.058
100 0.0595
100 0.0566
100 0.061
100 0.0542
100 0.0545
100 0.0595
100 0.0496
100 0.0546
100 0.053

